Tight correlation of star formation with [Ci] and CO lines across cosmic time

Context. Cold molecular gas tracers, such as CI and CO lines, have been widely used to infer specific characteristics of the ISM and to derive star-formation relations among galaxies. Aims. However, there is still a lack of systematic studies of the star-formation scaling relation of CO and [CI] lines across cosmic time on multiple physical scales. Methods. We used observations of the ground state transitions of [CI], CO, and [CII], for 885 sources collected from the literature, to infer possible correlations between line luminosities of $\rm L^{'}_{[CI](1-0)}, \rm L^{'}_{CO(1-0)}$, and $\rm L^{'}_{[CII]}$ with star formation rates (SFR). With linear regression, we fit the relations between SFR and molecular mass derived from CO, CI, and CII lines. Results. The relation between [CI] and CO-based total molecular masses is weakly superlinear. Nevertheless, they can be calibrated against each other. For $\rm \alpha_{CO} = 0.8$ and $4.0\ \rm {M}_{\odot}\,({K}\,{km}\,{s}^{-1}\,{pc}^2)^{-1}$ we derive $\alpha_{\rm [CI]} = 3.9$ and $\sim$$17\ \rm {M}_{\odot}\,({K}\,{km}\,{s}^{-1}\,{pc}^2)^{-1}$ , respectively. Using the \emph{lmfit} package, we derived relation slopes of SFR--$\rm L^{'}_{[CI](1-0)}$, SFR--$\rm L^{'}_{CO(1-0)}$, and SFR--$\rm L^{'}_{[CII](1-0)}$ to be $\rm \beta$ = 1.06 $\pm$ 0.02, 1.24 $\pm$ 0.02, and 0.74 $\pm$ 0.02, respectively. With a Bayesian-inference \emph{linmix} method, we find consistent results. Conclusions. Our relations for [CI](1-0) and CO(1-0) indicate that they trace similar molecular gas contents, across different redshifts and different types of galaxies. This suggests that these correlations do not have strong evolution with cosmic time.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

